Accelerating RF Power Amplifier Design via Intelligent Sampling and ML-Based Parameter Tuning

This paper presents a machine learning-accelerated optimization framework for RF power amplifier design that reduces simulation requirements by 65% while maintaining $\pm0.4$ dBm accuracy for the majority of the modes. The proposed method combines MaxMin Latin Hypercube Sampling with CatBoost gradient boosting to intelligently explore multidimensional parameter spaces. Instead of exhaustively simulating all parameter combinations to achieve target P2dB compression specifications, our approach strategically selects approximately 35% of critical simulation points. The framework processes ADS netlists, executes harmonic balance simulations on the reduced dataset, and trains a CatBoost model to predict P2dB performance across the entire design space. Validation across 15 PA operating modes yields an average $R^2$ of 0.901, with the system ranking parameter combinations by their likelihood of meeting target specifications. The integrated solution delivers 58.24% to 77.78% reduction in simulation time through automated GUI-based workflows, enabling rapid design iterations without compromising accuracy standards required for production RF circuits.

==> LICENSE.txt <==
License and Permissions Notice
------------------------------

This research was conducted at Skyworks Solutions, Inc. during author's (Abhishek Sriram) cooperative education (co-op) term. The work was carried out on company premises, using internal tools and datasets, under the supervision of Skyworks engineer(s) - Neal Tuffy.

The authors received explicit permission from the Skyworks Communications & Legal team to submit the contents of this work to external venues. The material included in this preprint has been cleared for public dissemination for academic purposes.

This version of the manuscript has been submitted as a preprint to arXiv and concurrently submitted to the IEEE International Conference on Future Machine Learning and Data Science (FMLDS 2025) for peer review and potential publication.

All rights and acknowledgments related to the intellectual property of the project remain attributed to the respective contributors and Skyworks Solutions, Inc., as applicable.

Please direct any inquiries to the corresponding author or the Skyworks Communications team.

